Distribution-Free Changepoint Inference for Rainfall Patterns

Long records of rainfall contain critical information about the temporal organization of precipitation within a year, including wet and dry spells. Detecting when this temporal pattern changes is central to climate-impact assessment and environmental monitoring.A common data structure features observations from m locations over T years. For location i and year t, the record is a vector of daily measurements $X_{i,t} = (X_{i,t,1}, ..., X_{i,t,D})^\top$, with D = 365. The goal is to identify an unknown year $t_0$ when the temporal rainfall pattern changes across the region. Because changes in the intra-annual pattern affect the frequency-domain behavior of the daily sequence, we represent each yearly curve through a spectral feature capturing the strength of temporal oscillation at a fixed frequency.Classical changepoint methods often rely on parametric likelihoods or Gaussian approximations, which are hard to justify for skewed and heavy-tailed rainfall data. Furthermore, many procedures only return a point estimate. A confidence set for the change year is crucial in environmental applications to quantify temporal uncertainty and distinguish sharp transitions from weak evidence.This paper develops a distribution-free framework for detecting a synchronized structural change in yearly rainfall patterns across independently monitored locations. For each location-year pair, we compute a fixed-frequency nonparametric spectral density estimate. These features form a $T \times m$ data matrix. By exploiting the exchangeability of yearly spectral features before and after the true changepoint, alongside spatial independence, we construct finite-sample valid confidence sets for the unknown change year.

==> spatial_results.json <==
{
 "d0.0_m8_r0.0": {
  "corr": -0.0032751200159691833,
  "abs_err": 15.48,
  "column": {
   "cover": [
    0.96,
    0.011332611951597257
   ],
   "size": [
    46.56333333333333,
    0.457220001818789
   ],
   "empty": [
    0.0,
    0.0
   ]
  },
  "joint": {
   "cover": [
    0.95,
    0.012604081729907205
   ],
   "size": [
    46.56,
    0.46594050844888
   ],
   "empty": [
    0.0,
    0.0
   ]
  }
 },
 "d0.0_m8_r0.5": {
  "corr": 0.33960101283510447,
  "abs_err": 15.303333333333333,
  "column": {
   "cover": [
    0.94,
    0.013734218672418391
   ],
   "size": [
    46.153333333333336,
    0.482548819356196
   ],
   "empty": [
    0.0,
    0.0
   ]
  },
  "joint": {
   "cover": [
    0.9733333333333334,
    0.009317074546885728
   ],
   "size": [
    47.06,
    0.44165645431074213
   ],
   "empty": [
    0.0,
    0.0
   ]
  }
 },
 "d0.0_m8_r0.9": {
  "corr": 0.6618234814806517,
  "abs_err": 15.496666666666666,
  "column": {
   "cover": [
    0.9233333333333333,
    0.015386751988387175
   ],
   "size": [
    44.68,
    0.5262059992276679
   ],
   "empty": [
    0.0,
    0.0
   ]
  },
  "joint": {
   "cover": [
    0.99,
    0.005754160919975786
   ],
   "size": [
    47.02,
    0.43845121151952937
   ],
   "empty": [
    0.0,
    0.0
   ]
  }
 },
 "d0.0_m32_r0.0": {
  "corr": -0.0008472188388886559,
  "abs_err": 15.103333333333333,
  "column": {
   "cover": [
    0.9766666666666667,
    0.008730235947285765
   ],
   "size": [
    47.416666666666664,
    0.4176020715374383
   ],
   "empty": [
    0.0,
    0.0
   ]
  },
  "joint": {
   "cover": [
    0.9633333333333334,
    0.010868970626620929
   ],
   "size": [
    47.41,
    0.4132230496236206
   ],
   "empty": [
    0.0,
    0.0
   ]
  }
 },
 "d0.0_m32_r0.5": {
  "corr": 0.3426806821170676,
  "abs_err": 15.3,
  "column": {
   "cover": [
    0.9166666666666666,
    0.01598378033326607
   ],
   "size": [
    45.13,
    0.5051786442965387
   ],
   "empty": [
    0.0,
    0.0
   ]
  },
  "joint": {
   "cover": [
    0.9733333333333334,
    0.00931707454688573
   ],
   "size": [
    47.233333333333334,
    0.428495418928962
   ],
   "empty": [
    0.0,
    0.0
   ]
  }
 },
 "d0.0_m32_r0.9": {
  "corr": 0.6492972050396861,
  "abs_err": 15.506666666666666,
  "column": {
   "cover": [
    0.85,
    0.02064997347897266
   ],
   "size": [
    41.43333333333333,
    0.5824798661758068
   ],
   "empty": [
    0.0,
    0.0
   ]
  },
  "joint": {
   "cover": [
    0.97,
    0.00986531371603149
   ],
   "size": [
    47.14333333333333,
    0.4104927656672894
   ],
   "empty": [
    0.0,
    0.0
   ]
  }
 },
 "d0.2_m8_r0.0": {
  "corr": 0.0003959973394512314,
  "abs_err": 1.7966666666666666,
  "column": {
   "cover": [
    0.92,
    0.01568929081105472
   ],
   "size": [
    38.443333333333335,
    0.5805855333207163
   ],
   "empty": [
    0.0,
    0.0
   ]
  },
  "joint": {
   "cover": [
    0.9233333333333333,
    0.015386751988387175
   ],
   "size": [
    39.85,
    0.5449908716366028
   ],
   "empty": [
    0.0,
    0.0
   ]
  }
 },
 "d0.2_m8_r0.5": {
  "corr": 0.34423225795018086,
  "abs_err": 5.816666666666666,
  "column": {
   "cover": [
    0.6666666666666666,
    0.02726202733698435
   ],
   "size": [
    32.943333333333335,
    0.7918342778619625
   ],
   "empty": [
    0.0,
    0.0
   ]
  },
  "joint": {
   "cover": [
    0.92,
    0.01568929081105472
   ],
   "size": [
    45.223333333333336,
    0.4943835803190044
   ],
   "empty": [
    0.0,
    0.0
   ]
  }
 },
 "d0.2_m8_r0.9": {
  "corr": 0.6527987078434319,
  "abs_err": 8.203333333333333,
  "column": {
   "cover": [
    0.5866666666666667,
    0.028478055207315906
   ],
   "size": [
    32.446666666666665,
    0.8326941584407209
   ],
   "empty": [
    0.0,
    0.0
   ]
  },
  "joint": {
   "cover": [
    0.9166666666666666,
    0.01598378033326607
   ],
   "size": [
    46.64,
    0.44334695413313757
   ],
   "empty": [
    0.0,
    0.0
   ]
  }
 },
 "d0.2_m32_r0.0": {
  "corr": 0.0007178054039796955,
  "abs_err": 0.23,
  "column": {
   "cover": [
    0.9533333333333334,
    0.012198043717391773
   ],
   "size": [
    12.476666666666667,
    0.29296539963091084
   ],
   "empty": [
    0.0,
    0.0
   ]
  },
  "joint": {
   "cover": [
    0.96,
    0.011332611951597255
   ],
   "size": [
    15.36,
    0.3562019393934397
   ],
   "empty": [
    0.0,
    0.0
   ]
  }
 },
 "d0.2_m32_r0.5": {
  "corr": 0.3385945840460467,
  "abs_err": 5.266666666666667,
  "column": {
   "cover": [
    0.3566666666666667,
    0.02770216390105995
   ],
   "size": [
    19.01,
    0.724218488562
   ],
   "empty": [
    0.0,
    0.0
   ]
  },
  "joint": {
   "cover": [
    0.9233333333333333,
    0.015386751988387175
   ],
   "size": [
    44.836666666666666,
    0.458646604199425
   ],
   "empty": [
    0.0,
    0.0
   ]
  }
 },
 "d0.2_m32_r0.9": {
  "corr": 0.6453835243938632,
  "abs_err": 7.443333333333333,
  "column": {
   "cover": [
    0.2966666666666667,
    0.026416749751055384
   ],
   "size": [
    21.433333333333334,
    0.8105468835696744
   ],
   "empty": [
    0.0,
    0.0
   ]
  },
  "joint": {
   "cover": [
    0.92,
    0.015689290811054718
   ],
   "size": [
    46.39,
    0.47095540835148963
   ],
   "empty": [
    0.0,
    0.0
   ]
  }
 },
 "d0.4_m8_r0.0": {
  "corr": -0.00019632318462009136,
  "abs_err": 0.21666666666666667,
  "column": {
   "cover": [
    0.96,
    0.011332611951597255
   ],
   "size": [
    9.116666666666667,
    0.21891891736899788
   ],
   "empty": [
    0.0,
    0.0
   ]
  },
  "joint": {
   "cover": [
    0.95,
    0.012604081729907205
   ],
   "size": [
    12.376666666666667,
    0.31386461990544734
   ],
   "empty": [
    0.0,
    0.0
   ]
  }
 },
 "d0.4_m8_r0.5": {
  "corr": 0.33821583575359576,
  "abs_err": 1.7533333333333334,
  "column": {
   "cover": [
    0.65,
    0.02758386421836852
   ],
   "size": [
    11.506666666666666,
    0.42715760495666594
   ],
   "empty": [
    0.0,
    0.0
   ]
  },
  "joint": {
   "cover": [
    0.91,
    0.01655031853102111
   ],
   "size": [
    34.656666666666666,
    0.6486899298173597
   ],
   "empty": [
    0.0,
    0.0
   ]
  }
 },
 "d0.4_m8_r0.9": {
  "corr": 0.6389032333027713,
  "abs_err": 2.9566666666666666,
  "column": {
   "cover": [
    0.55,
    0.028770804599878932
   ],
   "size": [
    12.656666666666666,
    0.5065417832950294
   ],
   "empty": [
    0.0,
    0.0
   ]
  },
  "joint": {
   "cover": [
    0.9233333333333333,
    0.015386751988387175
   ],
   "size": [
    42.21666666666667,
    0.5151107582587223
   ],
   "empty": [
    0.0,
    0.0
   ]
  }
 },
 "d0.4_m32_r0.0": {
  "corr": 0.0010735823704911595,
  "abs_err": 0.006666666666666667,
  "column": {
   "cover": [
    0.9933333333333333,
    0.004706155586970109
   ],
   "size": [
    1.6733333333333333,
    0.05840567261688961
   ],
   "empty": [
    0.0,
    0.0
   ]
  },
  "joint": {
   "cover": [
    0.9933333333333333,
    0.004706155586970109
   ],
   "size": [
    4.183333333333334,
    0.11676218418283714
   ],
   "empty": [
    0.0,
    0.0
   ]
  }
 },
 "d0.4_m32_r0.5": {
  "corr": 0.3460658411582899,
  "abs_err": 1.31,
  "column": {
   "cover": [
    0.5066666666666667,
    0.028913176195480294
   ],
   "size": [
    5.323333333333333,
    0.27677946955607874
   ],
   "empty": [
    0.0,
    0.0
   ]
  },
  "joint": {
   "cover": [
    0.93,
    0.014755532945588958
   ],
   "size": [
    33.21,
    0.6527001630052408
   ],
   "empty": [
    0.0,
    0.0
   ]
  }
 },
 "d0.4_m32_r0.9": {
  "corr": 0.658506538895559,
  "abs_err": 3.3766666666666665,
  "column": {
   "cover": [
    0.35333333333333333,
    0.027643749490906915
   ],
   "size": [
    6.863333333333333,
    0.340328988100061
   ],
   "empty": [
    0.0,
    0.0
   ]
  },
  "joint": {
   "cover": [
    0.9033333333333333,
    0.017089399227609187
   ],
   "size": [
    40.64,
    0.5887567915899189
   ],
   "empty": [
    0.0,
    0.0
   ]
  }
 }
}
